FESTUNG: A MATLAB / GNU Octave toolbox for the discontinuous Galerkin method. Part I: Diffusion operator

This is the first in a series of papers on implementing a discontinuous Galerkin method as a MATLAB / GNU Octave toolbox. The main goal is the development of techniques that deliver optimized computational performance combined with a compact, user-friendly interface. Our implementation relies on fully vectorized matrix / vector operations and is carefully documented; in addition, a direct mapping between discretization terms and code routines is maintained throughout. The present work focuses on a two-dimensional time-dependent diffusion equation with space / time-varying coefficients. The spatial discretization is based on the local discontinuous Galerkin formulation and is locally mass conservative. Approximations of orders zero through four based on orthogonal polynomials have been implemented; more spaces of arbitrary type and order can be easily accommodated by the code structure. Time discretization is performed using an implicit Euler method.

==> code/triquad.txt <==
Copyright (c) 2009, Greg von Winckel
All rights reserved.

Redistribution and use in source and binary forms, with or without
modification, are permitted provided that the following conditions are
met:

    * Redistributions of source code must retain the above copyright
      notice, this list of conditions and the following disclaimer.
    * Redistributions in binary form must reproduce the above copyright
      notice, this list of conditions and the following disclaimer in
      the documentation and/or other materials provided with the distribution

THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS"
AND ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE
IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE
ARE DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT OWNER OR CONTRIBUTORS BE
LIABLE FOR ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR
CONSEQUENTIAL DAMAGES (INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF
SUBSTITUTE GOODS OR SERVICES; LOSS OF USE, DATA, OR PROFITS; OR BUSINESS
INTERRUPTION) HOWEVER CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN
CONTRACT, STRICT LIABILITY, OR TORT (INCLUDING NEGLIGENCE OR OTHERWISE)
ARISING IN ANY WAY OUT OF THE USE OF THIS SOFTWARE, EVEN IF ADVISED OF THE
POSSIBILITY OF SUCH DAMAGE.


==> tikzpicture/runtimes_K.dat <==
     K       p0         p1        p2        p3        p4
    36     0.756      0.191     0.280     0.885     2.268
   144     0.0633     0.169     0.361     1.053     2.942
   576     0.121      0.337     0.951     2.509     7.217
  2304     1.261      1.433     3.939    10.041    32.113
  9216     8.502     10.804    22.721    54.709   153.254
 36864   102.092    110.302   173.767   349.411   850.191
147456  1279.653   1332.557  1675.612  2653.331  5359.611

==> tikzpicture/runtimes_N.dat <==
p   N   K36    K144    K576    K2304    K9216   K36864   K147456
0   1   0.756  0.0633  0.121   1.261    8.502  102.092  1279.653 
1   3   0.191  0.169   0.337   1.433   10.804  110.302  1332.557
2   6   0.280  0.361   0.951   3.939   22.721  173.767  1675.612 
3  10   0.885  1.053   2.509  10.041   54.709  349.411  2653.331
4  15   2.268  2.942   7.217  32.113  153.254  850.191  5359.611 

   
